The First Quiescent Galaxies in TNG300

We identify the first quiescent galaxies in TNG300, the largest volume of the IllustrisTNG cosmological simulation suite, and explore their quenching processes and time evolution to z=0. We find that the first quiescent galaxies with stellar masses M_* > 3 x 10^{10} M_sun and specific star formation rates sSFR < 10^{-11} yr^{-1} emerge at z~4.2 in TNG300. Suppression of star formation in these galaxies begins with a thermal mode of AGN feedback at z~6, and a kinetic feedback mode acts in each galaxy by z~4.7 to complete the quenching process, which occurs on a time-scale of ~0.35 Gyr. Surprisingly, we find that the majority of these galaxies are not the main progenitors of their z=0 descendants; instead, four of the five galaxies fall into more massive galaxies in subsequent mergers at a range of redshifts 2.5 < z < 0.2. By z=0, these descendants are the centres of galaxy clusters with average stellar masses of 8 x 10^{11} M_sun. We make predictions for the first quenched galaxies to be located by the James Webb Space Telescope (JWST).

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
